Learning Recovery Strategies for Dynamic Self-healing in Reactive Systems

Self-healing systems depend on following a set of predefined instructions to recover from a known failure state. Failure states are generally detected based on domain specific specialized metrics. Failure fixes are applied at predefined application hooks that are not sufficiently expressive to manage different failure types. Self-healing is usually applied in the context of distributed systems, where the detection of failures is constrained to communication problems, and resolution strategies often consist of replacing complete components. Our proposal targets complex reactive systems, defining monitors as predicates specifying satisfiability conditions of system properties. Such monitors are functionally expressive and can be defined at run time to detect failure states at any execution point. Once failure states are detected, we use a Reinforcement Learning-based technique to learn a recovery strategy based on users' corrective sequences. Finally, to execute the learned strategies, we extract them as COP variations that activate dynamically whenever the failure state is detected, overwriting the base system behavior with the recovery strategy for that state. We validate the feasibility and effectiveness of our framework through a prototypical reactive application for tracking mouse movements, and the DeltaIoT exemplar for self-healing systems. Our results demonstrate that with just the definition of monitors, the system is effective in detecting and recovering from failures between 55%-92% of the cases in the first application, and at par with the predefined strategies in the second application.

==> Review/revision-sumarry_paper_43.txt <==
Dear reviewers, these are the main changes in the revised version of the paper.


We detail the main general comments and specific by reviewers with the correction we applied

1. Details of the learning process can be explained a bit more. The use of reinforcement
learning for recovery strategy generation presents several issues. 

We revised the explanation of the learning process and reworked the presentation of the first cases study to make clear the process for learning healing strategies.
This modification is in line with the explanations of the learning phase and recovery strategy generation presented in Section III.B.


2. While introducing
reinforcement learning allows the system to learn recovery strategies automatically, its
repetitive and inefficient trial-and-error process can significantly reduce system
performance and potentially lead to unsafe states. 

While this learning in general is a time/resource consuming process, the focus of this paper is in the posibility and flexibility to heal from unknown failures, currently not posible in the state of the art.
Taking into account the importance of this issue, we include it as future work.
However, we note our solution cannot lead to unsafe states, as the core of our framework is to take the system from failure states to valid states.


3. The experiments need to be
described in more detail so the presented numbers can be assessed. Incorporate other
comments from the reviews(minor Changes, improved evaluation, more related work)

We updated the explanation in the experiments in Section IV as a whole, to improve the explanation of the results, as well as the presentation of graphs and tables

4. The use of reinforcement learning for recovery strategy generation presents several
   issues. While introducing reinforcement learning allows the system to automatically
   learn recovery strategies, its repetitive and inefficient trial-and-error process can
   significantly reduce system performance and potentially lead to unsafe states,
   especially in cyber-physical systems. The inefficiency of reinforcement learning in
   self-adaptive systems has been discussed in various works, such as:

We reviewed the papers provided by the reviewer and added the relevant ones to the related work section, only including those references related to the generations of adaptations or the use of RL to drive the adaptation process. As explained before, the discussion on the performance/efficiency of our solution is not the purppose of our work and needs to be further studied in our future work


Additionally we revised the paper to clean out the language, remove typos and improve the explanations throughout.
